N-Gram Memories at Two Bits: Quantizing Lookup Tables in Large Language Models

Conditional memory expands language-model capacity through selective lookup, but the full embedding table must remain available for every possible input. We introduce Conditional Program (CP), a compressed representation that reconstructs only the rows an input requests. CP represents each row by a short code and a local scale, with a reconstruction program shared across the table. We instantiate this representation with a Gaussian trellis, norm restoration and independently decodable row records. CP's two-bit code lowers output KL by 41--63\% relative to 2-bit round-to-nearest. Analysis across three trained n-gram memory families shows that Gaussian-like coordinate statistics coexist with learned relationships among rows; at matched storage budgets, the shared trellis outperforms the fitted codebooks and low-rank residual variants we test. For DeepSeek, it reduces table storage from 203GB to 51GB, leaving room for larger workloads when the table is kept on GPU.

==> figures/data/cache_hit_fp8.csv <==
GB,hit
1,29.89
2,34.70
4,40.00
8,45.90
12.9,50.57
16,52.92
25,58.46
32,62.08
51.5,70.69


==> figures/data/cache_hit_mark.csv <==
GB,hit,label
12.9,50.57,.506
12.9,70.74,.707


==> figures/data/cache_hit_qtip2ncc.csv <==
GB,hit
1,40.00
2,45.90
4,52.92
8,62.08
12.9,70.74
16,75.57
25,87.70
32,94.53
51.5,100.00


==> figures/data/cache_ssd_b21.csv <==
GB,reads
0.25,34.188
0.5,31.840
1,29.259
2,26.379
4,22.960
8,18.490
16,11.912
32,2.664
64,0.000
128,0.000
256,0.000


==> figures/data/cache_ssd_fp8.csv <==
GB,reads
0.25,40.015
0.5,38.031
1,35.814
2,33.355
4,30.651
8,27.635
16,24.052
32,19.370
64,12.479
128,2.790
256,0.000


==> figures/data/damage_curve.csv <==
S,KL_dir,KL_mmse
1e-05,0.00212522,0.00212522
1.19761e-05,0.00212876,0.00212876
1.43427e-05,0.00213283,0.00213283
1.7177e-05,0.00213752,0.00213752
2.05714e-05,0.00214293,0.00214293
2.46366e-05,0.00214916,0.00214916
2.95051e-05,0.00215634,0.00215634
3.53357e-05,0.00216461,0.00216461
4.23184e-05,0.00217414,0.00217415
5.0681e-05,0.00218513,0.00218513
6.06962e-05,0.00219778,0.00219779
7.26905e-05,0.00221237,0.00221237
8.70551e-05,0.00222917,0.00222918
0.000104258,0.00224853,0.00224854
0.000124861,0.00227085,0.00227085
0.000149535,0.00229656,0.00229657
0.000179085,0.00232618,0.0023262
0.000214474,0.00236032,0.00236034
0.000256857,0.00239965,0.00239968
0.000307615,0.00244497,0.00244502
0.000368403,0.0024972,0.00249727
0.000441204,0.00255737,0.00255748
0.000528391,0.00262672,0.00262687
0.000632808,0.00270662,0.00270684
0.000757858,0.00279868,0.002799
0.00090762,0.00290477,0.00290522
0.00108698,0.00302702,0.00302766
0.00130178,0.00316787,0.0031688
0.00155902,0.00333018,0.00333151
0.00186711,0.0035172,0.00351912
0.00223607,0.00373271,0.00373545
0.00267794,0.00398103,0.00398496
0.00320714,0.00426716,0.00427281
0.0038409,0.00459687,0.00460497
0.00459991,0.00497678,0.00498841
0.00550891,0.00541455,0.00543123
0.00659754,0.00591898,0.00594292
0.00790129,0.00650023,0.00653458
0.00946268,0.00716998,0.00721929
0.0113326,0.00794173,0.00801252
0.0135721,0.00883099,0.00893264
0.0162541,0.00985568,0.0100017
0.0194661,0.0110364,0.0112461
0.0233128,0.0123969,0.0126983
0.0279197,0.0139646,0.0143979
0.033437,0.015771,0.0163943
0.0400446,0.0178526,0.0187495
0.0479579,0.020251,0.0215427
0.0574349,0.0230148,0.0248766
0.0687848,0.0261993,0.0288857
0.0823774,0.0298688,0.0337497
0.0986562,0.0340972,0.0397121
0.118152,0.0389694,0.0471088
0.1415,0.0445835,0.0564098
0.169462,0.0510525,0.0682858
0.20295,0.0585067,0.0837111
0.243055,0.0670959,0.104131
0.291086,0.0769931,0.131742
0.348608,0.0883975,0.169983
0.417497,0.101539,0.22445
0.5,0.116681,0.304749


==> figures/data/damage_dir.csv <==
S,KL,name
1e-05,0.00210202,dir_1e-05
0.0001,0.00217059,dir_0.0001
0.001,0.00266129,dir_0.001
0.01,0.00656087,dir_0.01
0.03,0.0140704,dir_0.03
0.1,0.0348944,dir_0.1
0.3,0.0786636,dir_0.3


==> figures/data/damage_mmse.csv <==
S,KL,dN,cfg
0.356908,0.184188,-0.19807,all=lm1g64ls
0.361157,0.191794,-0.200723,all=lm1g256ls
0.111952,0.044426,-0.0576368,all=lm2g64ls
0.114435,0.0460209,-0.0589554,all=lm2g128ls
0.115706,0.045519,-0.0596308,all=lm2g256ls
0.033065,0.0164412,-0.0166715,all=lm3g128ls
0.0337,0.0163763,-0.0169944,all=lm3g256ls
0.00934,0.0066635,-0.00468096,all=lm4g256ls
0.0963525,0.0381692,-0.0493962,all=vq2g256d4
0.183748,0.0719285,-0.0965335,all=vq1p5g256d4
0.320862,0.135678,-0.175902,all=vq1g256d8
0.0496825,0.0230085,-0.0251577,all=vq2p5g256d4
0.272127,0.119078,-0.146846,all=rtcq1g1
0.145104,0.0527366,-0.0753942,all=rtcq1p5g1
0.0748217,0.0324905,-0.0381381,all=rtcq2g1
0.04126,0.0190771,-0.0208473,all=rtcq2p5g1
0.183713,0.0676651,-0.0965142,all=rvq1p5g1
0.115889,0.0461877,-0.0597283,all=rlm2g1
0.116363,0.0466189,-0.0599805,all=rlm2g1rot
0.0748117,0.0327409,-0.0381329,all=rtcq2g1univ
0.145113,0.0553609,-0.0753987,all=rtcq1p5g1univ
0.07483,0.0324015,-0.0381424,all=rtcq2g1ncc
0.145171,0.0533818,-0.0754303,all=rtcq1p5g1ncc
0.272251,0.119053,-0.146918,all=rtcq1g1ncc


==> figures/data/damage_ncc.csv <==
S,KL,cfg
0.272127,0.0797499,all=rtcq1g1ncc1
0.145104,0.0473218,all=rtcq1p5g1ncc1
0.0748217,0.0294117,all=rtcq2g1ncc1
0.04126,0.018724,all=rtcq2p5g1ncc1


==> figures/data/frontier_ds_fp4.csv <==
config,bpp,gb,gmkl,name,anchor
nvfp4,4.50,110.59,0.0199,NVFP4,north
mxfp4,4.25,104.44,0.0220,MXFP4,south


==> figures/data/frontier_ds_ours.csv <==
config,bpp,gb,gmkl,anchor
qtip1p5ncc_norht,1.56,38.40,0.0593,south west
qtip2ncc_norht,2.06,50.69,0.0401,south west
qtip2p5ncc_norht,2.56,62.97,0.0295,south west
qtip3ncc_norht,3.06,75.26,0.0235,north west
qtip3p5ncc_norht,3.56,87.55,0.0201,south
qtip4ncc_norht,4.06,99.84,0.0184,north east


==> figures/data/frontier_ds_qtip.csv <==
config,bpp,gb,gmkl
qtip2global,2.00,49.15,0.0414


==> figures/data/frontier_ds_rtn.csv <==
config,bpp,gb,gmkl
rtn2,2.50,61.44,0.0688
rtn3,3.50,86.01,0.0293


==> figures/data/frontier_longcat_fp4.csv <==
config,bpp,gb,gmkl,name,anchor
nvfp4,4.50,17.67,0.0111,NVFP4,north
mxfp4,4.25,16.68,0.0144,MXFP4,south


==> figures/data/frontier_longcat_ours.csv <==
config,bpp,gb,gmkl,anchor
qdir_lc_qncc1p5,1.56,6.13,0.0692,south west
qdir_lc_qncc2,2.06,8.10,0.0426,south west
qdir_lc_qncc2p5,2.56,10.06,0.0264,south west
qdir_lc_qncc3,3.06,12.02,0.0170,south west
qdir_lc_qncc3p5,3.56,13.99,0.0116,south
qdir_lc_qncc4,4.06,15.95,0.0087,north east


==> figures/data/frontier_longcat_qtip.csv <==
config,bpp,gb,gmkl
qdir_lc_qtip2_rhtI,2.00,7.85,0.0468


==> figures/data/frontier_longcat_rtn.csv <==
config,bpp,gb,gmkl
rtn2,2.50,9.81,0.1166
rtn3,3.50,13.74,0.0277


==> figures/data/frontier_qwen_fp4.csv <==
config,bpp,gb,gmkl,name,anchor
nvfp4,4.50,28.80,0.0166,NVFP4,north
mxfp4,4.25,27.20,0.0182,MXFP4,south


==> figures/data/frontier_qwen_ours.csv <==
config,bpp,gb,gmkl,anchor
qtip1p5ncc_norht,1.60,10.24,0.0477,south west
qtip2ncc_norht,2.10,13.44,0.0327,south west
qtip2p5ncc_norht,2.60,16.64,0.0250,south west
qtip3ncc_norht,3.10,19.84,0.0197,north west
qtip3p5ncc_norht,3.60,23.04,0.0167,south
qtip4ncc_norht,4.10,26.24,0.0149,north east


==> figures/data/frontier_qwen_qtip.csv <==
config,bpp,gb,gmkl
qtip2,2.00,12.80,0.0347


==> figures/data/frontier_qwen_rtn.csv <==
config,bpp,gb,gmkl
rtn2,2.40,15.36,0.0588
rtn3,3.40,21.76,0.0256

